Physical Parameters for Biconcave Shape Vesicles

The Helfrich's shape equation of axisymmetric vesicles is studied. A sufficient condition on the physical parameters and some geometric properties are discovered for the biconcave shape.

==> Readme.txt <==
%auto-ignore
% Readme file for phypaper.tex
%
%
%%%%% Files needed
% source files:
%   phyrevlt.tex, phyrevlt.aux
% AMS-LaTeX 2.1 packages
% definitions:
%   MyDefLtx2.tex, MyPic.tex, MyGeneral.tex, MySpaces.tex
% pictures:
%   zblood.ps, wareaneg.ps,
%   zkgrow.ps, zkdrop.ps,
%   flower.ps, cocyte.ps,
%   Q1abc.ps, z1a.ps, z1b.ps, z1c.ps
%   Q2abc.ps, z2a.ps, z2b.ps, z2c.ps
%   Q3abc.ps, z3a.ps, z3b.ps, z3c.ps
%   biblio.tex
%
%%%%% non-TeX remarks
% pictures are inserted with PCTeX syntax
%
%
%%%%% Labels
% VEqn1	Variational Equation
% VEqn2	Variational Equation (quadratic)
% VEqn3	Variational Equation (cubic)
% upperw0	upper bound for w0'
% equatorK	curvature along equator
% summarytable	3 tables of result

